Ensemble Prediction of Task Affinity for Efficient Multi-Task Learning

A fundamental problem in multi-task learning (MTL) is identifying groups of tasks that should be learned together. Since training MTL models for all possible combinations of tasks is prohibitively expensive for large task sets, a crucial component of efficient and effective task grouping is predicting whether a group of tasks would benefit from learning together, measured as per-task performance gain over single-task learning. In this paper, we propose ETAP (Ensemble Task Affinity Predictor), a scalable framework that integrates principled and data-driven estimators to predict MTL performance gains. First, we consider the gradient-based updates of shared parameters in an MTL model to measure the affinity between a pair of tasks as the similarity between the parameter updates based on these tasks. This linear estimator, which we call affinity score, naturally extends to estimating affinity within a group of tasks. Second, to refine these estimates, we train predictors that apply non-linear transformations and correct residual errors, capturing complex and non-linear task relationships. We train these predictors on a limited number of task groups for which we obtain ground-truth gain values via multi-task learning for each group. We demonstrate on benchmark datasets that ETAP improves MTL gain prediction and enables more effective task grouping, outperforming state-of-the-art baselines across diverse application domains.

==> data/CelebA_SamplePair_GradientSimilarity_run_0.csv <==
Black_Hair,Blond_Hair,Brown_Hair,Goatee,Mustache,No_Beard,Rosy_Cheeks,Wearing_Hat,EPOCHS
0.2476984186115553,0.0800280203060216,0.2945123547569146,0.3897540950474078,0.3217723718558808,-0.7495791764820775,0.1091796075676292,0.6451463298432358,1
0.2074894059289087,-0.0489239449709443,0.1168485498070459,0.8235510856523793,0.4496850542557202,0.4944538784337106,0.0832949967416253,0.3340480146148394,2
0.1774224117153899,0.3601476574556776,0.3665791357341263,0.2668182924345914,0.5461452660356431,1.0876175401939725,0.1361911216480157,0.4384074414341276,3
0.2640678751188677,0.4044148839320825,0.2906056990592192,0.5616414327018475,0.0703633420466615,1.4007897888787617,0.2503927712632218,0.4397504181855902,4
0.2087211279417629,0.4354957025040543,0.252240006066566,0.6279781277133331,0.3797973384751207,1.9836175583988287,0.1870545468358752,0.516300007798116,5
0.1809065515425679,0.0660168530398234,0.124438766585209,1.0038628303841266,0.3780066217383688,1.896986291797996,0.0604732104353996,0.1959340568758554,6
0.2153220164040272,0.3740808851551997,0.2755075365642845,1.4234888309981892,0.4225053285829184,2.4497894440959196,-0.0860617179416248,0.8618308903992474,7
0.3286253893462377,0.5155609808829261,0.1647216075434241,0.8970027584872694,0.3105844493915835,2.432631261746322,0.1799823894859555,0.6430691732426828,8
0.4020294596334192,0.4235322571751009,0.2336008515503293,0.5204266229287117,0.2795692913943021,2.495447445911231,0.0582091562907905,0.5850340259884138,9
0.1724062371333114,0.2540268574741744,0.2140290558238591,0.660526466254605,0.1424788962317479,2.291829896155441,0.0865899991308509,0.6999940230980319,10
0.1678247465327404,0.1852400967127893,0.2412016616735914,0.9685490004388912,0.3701522427478991,2.831883246234309,0.2010249725173946,0.7783187152719011,11
0.229258734605278,0.3336601764673538,0.0839543310156949,0.8175667235181144,0.3007363548455466,2.7672796537162467,0.2343992567771066,0.2908370029884123,12
0.1858654751675933,0.1225753590483263,0.1821321072448832,0.7855017156451469,0.4443868679630002,2.8155079346429166,0.0912276568014017,0.8046093662781935,13
0.1770789264587821,0.1544548080779786,0.2487110564186008,0.7193024110374088,0.3159327164122837,2.596823858649072,0.1083093580611214,0.474540831330423,14
0.1733502429725495,0.1878362663098288,0.1580569195690522,0.3097194783940895,0.210374421133651,2.0366564034922714,0.0336116123139132,0.5183011510675927,15
0.1470279101168505,0.1121581751687024,0.0340928779716373,0.2484135941800708,0.2281478085077758,2.6941181090016086,0.1103078997152148,0.4362882153151566,16
0.1649307778808757,0.1841724685191195,0.1733582514827285,0.724846982706115,0.2480847187441946,3.0981513079758867,0.0875546786704968,0.5638597122241253,17
0.0953148874975266,0.1784072110514337,0.1876676152343128,0.7031372062874366,0.1269152549669474,2.727436433161852,0.093387354994054,0.6861942314371502,18
0.1487389560285501,0.1226166842304721,0.0827624188754751,0.6302025943039772,0.4660096314388661,2.8720500407119616,0.2044345374538898,0.5431863277690764,19
0.1947248414237162,0.1624068996514656,0.1207202570234666,0.589304232120927,0.3865524945187941,3.2578222926085743,0.1159714881455927,0.5019875111061282,20
0.0257319129246386,0.11159810652371,0.145388762399982,0.6384691614452624,0.0157844750415651,2.554689832927905,0.1972100655361574,0.8086487498088977,21
0.2847011394617436,0.1214893815172074,0.1195746948706417,0.6232737566734505,0.3258632714926037,3.477959740638981,0.3008861750384071,0.7107797742765632,22
0.1596099690951522,0.2913853555197281,0.1272042305109899,0.7114580478980473,0.0662286787952989,2.981845946860962,-0.0142670356424718,0.9508354129202355,23


==> data/Final_Predictions_Rsq_ETTm1.csv <==
ITA_Approx_Affine,MTGNet,BSPlines_Ridge,Training_Samples,ITA_Approx_Affine_rsq_upper,MTGNet_rsq_upper,BSPlines_Ridge_rsq_upper,ITA_Approx_Affine_rsq_lower,MTGNet_rsq_lower,BSPlines_Ridge_rsq_lower,ITA_Approx_Affine_rsq_std,MTGNet_rsq_std,BSPlines_Ridge_rsq_std,BOOST_BSplines_Ridge_Ridge,BOOST_BSplines_Ridge_Ridge_upper,BOOST_BSplines_Ridge_Ridge_lower,BOOST_BSplines_Ridge_Ridge_std
0.1563186580713619,-2.061193656921387,0.5078944381662172,5,0.1895791528636256,-0.533596396446228,0.6651458096849734,0.1268065757301968,-1.3683073222637177,0.5425384935960093,0.0433625126822913,3.066778487778351,0.2532766378697385,0.5216424749893582,0.6634881987059358,0.5032435775917167,0.2076097439958155
0.1767349723200605,-0.3807836771011352,0.6816372055125943,10,0.1978786096397878,0.2971382588148116,0.7153524427432565,0.1608263734935353,-0.7055582106113434,0.6573643974659145,0.0207717786538371,0.9459199348267612,0.0454734039877585,0.686623461256255,0.7249127919331746,0.656159124847194,0.04628937724079396
0.1790649597334925,-0.1194641441106796,0.6620772653400364,20,0.2002198219035446,0.5719789117574692,0.7207079960303748,0.1725576251266492,-0.2046848684549331,0.630014339558367,0.0283667892290447,1.0739119732096591,0.0735278543990808,0.6497841414324728,0.7210407267324641,0.5874125690066406,0.08877533941163622
0.1824680822430588,0.5547784030437469,0.678190093682794,30,0.1946186047738061,0.6636548489332199,0.7162392423640606,0.1730176614155709,0.4708538576960563,0.6659136880251992,0.0195594823636349,0.1451590988256923,0.0484207266864875,0.6748521299244232,0.7090555793479207,0.6641487728695417,0.05281727096084814
0.1841928340498334,0.5652147591114044,0.6984751453238076,40,0.1941716583068024,0.6733632758259773,0.7235437351968166,0.1792444070077129,0.5357301384210587,0.682522719413114,0.0105403097137824,0.178675381993126,0.0278039993211855,0.697649788159312,0.7185778562191915,0.6821687148973914,0.024628811800770995
0.1838303128834703,0.688316997885704,0.6929265171506332,45,0.1896358732235167,0.7164139524102211,0.7173242810634671,0.1804902098757635,0.6852355301380157,0.6817687673648047,0.0070657475342742,0.0466042027280105,0.0384056520594859,0.6895678160543254,0.717047384983699,0.6737019039418461,0.03985148225770096
0.186503550077122,0.6315670102834702,0.7053377944339674,50,0.1903665245313556,0.6907980293035507,0.7225982901447672,0.1837006227704323,0.5908927470445633,0.7058297234599221,0.0040821494383271,0.0622439274997535,0.0287864171475186,0.7064712895881107,0.724238265311145,0.7066466356770716,0.031016649891598497


==> data/Final_Predictions_Rsq_ETTm1_Alternate.csv <==
ITA_Approx_Affine,MTGNet,BSPlines_Ridge,KNN,RandomForest,Training_Samples,ITA_Approx_Affine_rsq_upper,MTGNet_rsq_upper,BSPlines_Ridge_rsq_upper,KNN_rsq_upper,RandomForest_rsq_upper,ITA_Approx_Affine_rsq_lower,MTGNet_rsq_lower,BSPlines_Ridge_rsq_lower,KNN_rsq_lower,RandomForest_rsq_lower,ITA_Approx_Affine_rsq_std,MTGNet_rsq_std,BSPlines_Ridge_rsq_std,KNN_rsq_std,RandomForest_rsq_std,BOOST_BSplines_Ridge_Ridge,BOOST_KNN_Ridge,BOOST_RandomForest_Ridge,BOOST_BSplines_Ridge_XGB,BOOST_KNN_XGB,BOOST_RandomForest_XGB,BOOST_BSplines_Ridge_Ridge_upper,BOOST_KNN_Ridge_upper,BOOST_RandomForest_Ridge_upper,BOOST_BSplines_Ridge_XGB_upper,BOOST_KNN_XGB_upper,BOOST_RandomForest_XGB_upper,BOOST_BSplines_Ridge_Ridge_lower,BOOST_KNN_Ridge_lower,BOOST_RandomForest_Ridge_lower,BOOST_BSplines_Ridge_XGB_lower,BOOST_KNN_XGB_lower,BOOST_RandomForest_XGB_lower,BOOST_BSplines_Ridge_Ridge_std,BOOST_KNN_Ridge_std,BOOST_RandomForest_Ridge_std,BOOST_BSplines_Ridge_XGB_std,BOOST_KNN_XGB_std,BOOST_RandomForest_XGB_std
0.1724241974349556,-0.1961438953876495,0.6954502322566615,0.6724849429259007,0.6279142552583103,10,0.1839086959901544,0.3216769993305206,0.7297284960479488,0.6867976956961658,0.6582157435927192,0.1608263734935353,-0.5454303920269012,0.6689123175891362,0.6735023262735245,0.6260619523863022,0.0188317391580424,0.7136299559105326,0.039952010694248,0.0244488156715359,0.0553792214105193,0.69722105957305,0.6771335778887879,0.6115214892056965,0.6852140571608696,0.6629551536744837,0.6322507051833917,0.7369395602727329,0.6959168210945884,0.6558981518526841,0.7158517891507835,0.6804973873388546,0.65751838022213,0.6685440170337082,0.6656546504378599,0.5971357451347308,0.6612931811057425,0.6532432839332243,0.6247319748421674,0.041503316618990344,0.02528414837509614,0.06696087639186124,0.03967082251658785,0.021118939839449725,0.04363861637026334
0.1887963125654787,0.4026869187752406,0.6769067175322103,0.7223161412173512,0.6673034432041219,20,0.1975723505950051,0.6495561599731445,0.7254526599043765,0.7421999897938312,0.6901704364124847,0.1833720114110863,0.1290154606103897,0.6766960965435344,0.7028062531717907,0.6532059944448543,0.0108721201848755,0.2730742587592953,0.0735845817494815,0.0212969647890145,0.0527487599733271,0.6803207422703528,0.7202337611511389,0.6704900928444908,0.6662291212933296,0.7097200333794939,0.6606851548865146,0.7321671048570474,0.7388805993252581,0.6933926864844483,0.7232814082052427,0.7242217138519105,0.690846268175891,0.6771652635209554,0.7009416698636385,0.664858950688165,0.6403913768402887,0.6977693182364757,0.6290564057870225,0.07734488966973248,0.02074730218216575,0.05213271987044511,0.07466232255937871,0.024481892553702096,0.05443507488589043
0.1878268175650501,0.6046565026044846,0.6821737417151571,0.6804975056569352,0.6326636357889056,30,0.1940589822731199,0.6636548489332199,0.7139673914285131,0.7475278151780212,0.6851112237440576,0.1846065357552878,0.5345992594957352,0.6789558240101806,0.7127756319430407,0.6211324248616319,0.0090756110518575,0.0906334505908793,0.0432193084765317,0.1256429389813762,0.073738177009162,0.6736181913054785,0.6697791171130641,0.6277742222093362,0.6580368631385487,0.6458080941045091,0.6168850427228446,0.6936839608634829,0.7314918356746234,0.6778270213283216,0.6886670848425194,0.7197148276486971,0.6765626834885211,0.6782295590761478,0.7151087013506061,0.6203819218822606,0.6419403096878874,0.6524781051169255,0.603648763980115,0.04974905253419354,0.1262164040411156,0.08131203032848945,0.04889729605226177,0.11935333583053961,0.0815543421374597
0.1856017830370893,0.6307079195976257,0.6889441246278155,0.7297476477602435,0.6670253280701623,40,0.1945587379635119,0.6786586493253708,0.7150041229030116,0.7417425461726457,0.6840366651630116,0.1812115252546271,0.5696168839931488,0.6649185579490442,0.7270104994761393,0.6610005597578075,0.0112822174984675,0.0863780116156981,0.0303667957047478,0.0214243943208282,0.0287363628466195,0.6888020727605556,0.7198505945655659,0.6640410071688452,0.659472943504504,0.699876654414271,0.6383017846376466,0.7146097053874702,0.7320527207970491,0.677796860388074,0.6853241085042631,0.7213587288100347,0.6527258857936447,0.6651937097685221,0.7161784996026279,0.6589361773539956,0.6388054951103537,0.6888375855735727,0.6108136466349242,0.026519961148232456,0.01742205038687984,0.02615013940876122,0.02804577214428516,0.029679922684692522,0.03808611337890178


==> data/Final_Predictions_Rsq_Occupancy_ETAP.csv <==
Affine,Approx_Affine,MTGNet,BSPlines_Ridge,Training_Samples,Affine_rsq_upper,Approx_Affine_rsq_upper,MTGNet_rsq_upper,BSPlines_Ridge_rsq_upper,Affine_rsq_lower,Approx_Affine_rsq_lower,MTGNet_rsq_lower,BSPlines_Ridge_rsq_lower,Affine_rsq_std,Approx_Affine_rsq_std,MTGNet_rsq_std,BSPlines_Ridge_rsq_std,BOOST_BSplines_Ridge_Ridge,BOOST_BSplines_Ridge_Ridge_upper,BOOST_BSplines_Ridge_Ridge_lower,BOOST_BSplines_Ridge_Ridge_std
0.0306085158503798,0.3535257460594231,0.2037622392177581,0.4158997584143329,10,0.047110448730701,0.3724345350101138,0.3335583806037902,0.4546777180535051,0.0289769769939434,0.3342939324902393,0.1045604497194289,0.4041342335319801,0.0260905404833637,0.0258970022228303,0.1771046965621006,0.0416956363977388,0.5121677473876461,0.5621026241059869,0.4719932655158192,0.061472255820915
0.0388731540088956,0.3657379663880679,0.2554404675960541,0.4350302701615138,15,0.0542713250671165,0.3796081575695939,0.3549238890409469,0.4537707530797779,0.0259751674104805,0.3579071074532913,0.2370137423276901,0.4384537198037136,0.0189813217265987,0.0189132476130684,0.1250549419094447,0.047062381520105,0.5352401676201861,0.5653289236854446,0.5369205083663202,0.06522300987068891
0.0413924507057572,0.3691587685572396,0.3731311112642288,0.4509854725061736,20,0.0491083631099712,0.3795271993401804,0.4912543669342994,0.4637122801446556,0.0382544894664351,0.363796526883694,0.2930110245943069,0.4337896115249132,0.0117031734389356,0.0115245995565445,0.1426763577211911,0.0174842139144579,0.5618604852483614,0.5843827607412052,0.5488467174337578,0.025721649862729002
0.0468119292198319,0.3732901335775852,0.3985293596982956,0.4579514471550805,25,0.055784651638134,0.37789410795683,0.4646212756633758,0.4689406075365735,0.0510099226410593,0.3707628294247076,0.317865565419197,0.4477118025213392,0.0166452503255035,0.0066847706023877,0.0944929493372637,0.0175503401464921,0.5656523403235549,0.5933881515543615,0.5524979124485835,0.03457299144328638
0.0504659236598925,0.3760748098249692,0.480116581916809,0.423496846531466,30,0.0560237489297513,0.3769769087473511,0.534080758690834,0.4762991489256595,0.0544582223417341,0.374843300340884,0.4795773476362228,0.4170211079799465,0.0110363966655956,0.002577070784388,0.0975980430372701,0.1075426232931389,0.5329991289021728,0.6015361857514755,0.5207935882053836,0.12072152275998725
0.0499899186108013,0.3749855678506624,0.495834669470787,0.4399763138927813,40,0.0568885187629219,0.3782660734128935,0.5373086556792259,0.4827117853554571,0.0476293837496065,0.3719601554022586,0.4618028253316878,0.4260030911170308,0.0110620525545216,0.0044413221366141,0.0635792423404635,0.0542758205108034,0.5416035697959163,0.5992146771420913,0.5074262375026116,0.0696390920008737
0.0502765822436273,0.3771835716434769,0.532441446185112,0.472762191340945,50,0.0548141770486507,0.3799183901414126,0.5865424796938896,0.4831642882118193,0.0483961598604493,0.3744871601796586,0.4964624717831611,0.4743602602435581,0.0072583648068681,0.0027490259825821,0.0678090042353633,0.0216484622321667,0.5858548631719316,0.6051723800730182,0.5785490881990603,0.03108750640486346


==> data/Final_Predictions_Rsq_Occupancy_ETAP_NEW.csv <==
Affine,MTGNet,BSPlines_Ridge,KNN,RandomForest,Training_Samples,Affine_rsq_upper,MTGNet_rsq_upper,BSPlines_Ridge_rsq_upper,KNN_rsq_upper,RandomForest_rsq_upper,Affine_rsq_lower,MTGNet_rsq_lower,BSPlines_Ridge_rsq_lower,KNN_rsq_lower,RandomForest_rsq_lower,Affine_rsq_std,MTGNet_rsq_std,BSPlines_Ridge_rsq_std,KNN_rsq_std,RandomForest_rsq_std,BOOST_BSplines_Ridge_Ridge,BOOST_KNN_Ridge,BOOST_RandomForest_Ridge,BOOST_BSplines_Ridge_XGB,BOOST_KNN_XGB,BOOST_RandomForest_XGB,BOOST_BSplines_Ridge_Ridge_upper,BOOST_KNN_Ridge_upper,BOOST_RandomForest_Ridge_upper,BOOST_BSplines_Ridge_XGB_upper,BOOST_KNN_XGB_upper,BOOST_RandomForest_XGB_upper,BOOST_BSplines_Ridge_Ridge_lower,BOOST_KNN_Ridge_lower,BOOST_RandomForest_Ridge_lower,BOOST_BSplines_Ridge_XGB_lower,BOOST_KNN_XGB_lower,BOOST_RandomForest_XGB_lower,BOOST_BSplines_Ridge_Ridge_std,BOOST_KNN_Ridge_std,BOOST_RandomForest_Ridge_std,BOOST_BSplines_Ridge_XGB_std,BOOST_KNN_XGB_std,BOOST_RandomForest_XGB_std
0.3475613040643935,0.1956855207681655,0.3883084479994088,0.3371851899318761,0.341798664937035,10,0.3800820108752326,0.2222286760807037,0.4159454369891123,0.4080989094230944,0.355735519431668,0.3212133566444389,0.1416573673486709,0.3504145305555483,0.2858289303142777,0.3291588393339987,0.0342083506921921,0.1022778163594284,0.0425895285924778,0.0943037833853078,0.0169257914539027,0.4606973649877375,0.42335865178522025,0.42934292811668934,0.432776279399873,0.37810342336311403,0.39388234775650516,0.4845387385560309,0.4855789465965609,0.45322570341283774,0.4532238301571176,0.4730471755013337,0.40598377808875247,0.42470804159461395,0.4011934781474812,0.39551541783975663,0.40509634184477034,0.3107007386003044,0.3515683959249538,0.06260942866541103,0.1142855669210528,0.057428889882690765,0.06596327622755127,0.11540219038919142,0.06386339146668381
0.3690746154919783,0.2905279770493507,0.4599712225361006,0.4568777080801655,0.4434348023150029,20,0.3801094814027528,0.3884226605296134,0.4715404770963486,0.4685718448230182,0.4624041384030432,0.3649400261322187,0.2052323073148727,0.4509842958551291,0.4544968837663781,0.4287043297531333,0.014888369133975,0.1632239324784314,0.0179065937088369,0.0203604654105632,0.024121752105775,0.5558747834290879,0.5528438731553811,0.5536081807029578,0.5439950344696887,0.5383651135012746,0.5381594940353631,0.5770435837088743,0.5721692230026028,0.5735556278543883,0.5709683674255646,0.5590081610283703,0.5568364729443009,0.5377849272095998,0.5414055595187119,0.5467576741290049,0.5258026134288563,0.5282909034578444,0.5242300869130143,0.0324877780440893,0.03130064207807511,0.03292196179599259,0.0299161670492948,0.026651690569433267,0.031584811521249166
0.3762943055608388,0.4359527826309204,0.4511747380434531,0.4448052620023484,0.4596695426681071,30,0.3770798470271505,0.5213395953178406,0.4793797603026759,0.4562876726034302,0.4766472772146966,0.3749231287134635,0.421647697687149,0.425655674726818,0.4293459699683487,0.4537250366945171,0.0022507307126294,0.134840207762732,0.0314125400406146,0.0318256033225041,0.0231419642792591,0.5441225104254015,0.5281182435874009,0.5440710200621184,0.520684346931179,0.5113170530118465,0.5336465111082568,0.5847721461101915,0.5379303858218798,0.5658847331707135,0.5506538609154406,0.5280978466075861,0.5519693354308539,0.5081496567461466,0.4998498291895008,0.5207893972810714,0.4904496883720901,0.48506511220925724,0.5155493891645387,0.0491311192992549,0.043361075292257883,0.03307937920945579,0.03765926100311609,0.042106595727095734,0.029393649735944126
0.3746292631899215,0.4759970232844352,0.4662964347156268,0.439451370677101,0.4591393705614013,40,0.3775807841380768,0.5352167412638664,0.4811930382291495,0.4771896965524684,0.4712041510742791,0.3729797852055614,0.4413740783929824,0.457786067669215,0.403777415641843,0.4556481484834975,0.0039162202305207,0.0700795126189414,0.0186650046892973,0.0383544783768037,0.0178981714758861,0.5664733575658454,0.5261717520277308,0.545106014344961,0.5541501733203146,0.5122817247693761,0.5291983775459184,0.5947245897673653,0.5708720025684948,0.5586669658281296,0.5790083363771596,0.5532319817789235,0.5389030115797767,0.5392070053825484,0.48052367334293716,0.528190917804991,0.530899308394059,0.4733706630043348,0.5185059442149883,0.03024459927870871,0.05346698206830608,0.028562337935890136,0.026508915556721996,0.04614176251275447,0.025791532265911476
0.3766016408710037,0.5090861544013023,0.4767081216242833,0.4740188620813372,0.4667871632470016,50,0.3773144458444547,0.545007735490799,0.4805164474663111,0.4843451413994266,0.4810497866727874,0.3749007941439244,0.5000415071845055,0.4750131486079574,0.4731311648655887,0.4540935392467992,0.0026828928263443,0.0680165334382002,0.0073126722610532,0.0176415163714456,0.0146194738361139,0.5916896749319736,0.5810694038983693,0.5692322214990909,0.5777063973327963,0.5696225463279863,0.5554771969002502,0.6045039922090191,0.5910902700915437,0.5773893326655493,0.5970661209559525,0.5750990650052292,0.5701781094217724,0.5786265727033235,0.5702629459553697,0.5557984600132958,0.5587109190772088,0.5564233888019336,0.5412297907355321,0.013108267410629267,0.01758837038491775,0.01766439269683519,0.02017336235502682,0.019105086958756633,0.020769908795396988


==> data/Final_Predictions_Rsq_celebA.csv <==
ITA_Approx_Affine,MTGNet,BSPlines_Ridge,Training_Samples,ITA_Approx_Affine_rsq_upper,MTGNet_rsq_upper,BSPlines_Ridge_rsq_upper,ITA_Approx_Affine_rsq_lower,MTGNet_rsq_lower,BSPlines_Ridge_rsq_lower,ITA_Approx_Affine_rsq_std,MTGNet_rsq_std,BSPlines_Ridge_rsq_std,BOOST_BSplines_Ridge_Ridge,BOOST_BSplines_Ridge_Ridge_upper,BOOST_BSplines_Ridge_Ridge_lower,BOOST_BSplines_Ridge_Ridge_std
0.0671339001832602,-7.6910865068435665,-0.0312741378428154,5,0.1235265545108199,-1.3146347999572754,0.1244683020408418,0.0765852434043801,-9.311716079711914,-0.0441283478124051,0.0905581696636525,8.99572181105088,0.2353480922166707,0.0596128528989799,0.25959653942942174,-0.07587895829354208,0.27873526327507586
0.0861140930146985,-2.201613026857376,-0.002832735033917,10,0.131266539487732,-0.4698842167854308,0.0976072560324524,0.1027234719264722,-1.753469467163086,0.0347291804691197,0.09612601216226,3.068741390914235,0.1965888146994165,0.10040865870230457,0.23768980112218874,0.018822646329368274,0.2188282837538296
0.1117859716165979,-0.8788741111755372,0.1109878371975107,20,0.1327219967941817,-0.1448957920074462,0.123709190849259,0.1144740248035972,-0.7814301550388336,0.1051724442922547,0.0370386690888038,1.6077347616900737,0.0242796840556651,0.23766415769138205,0.26939739565207493,0.21055099650710002,0.042874307744130834
0.1300046121589488,0.0038579225540161,0.1198797656829986,30,0.1340576107314239,0.1806236058473587,0.1275923371040828,0.1256238769979683,-0.0641542673110961,0.1173928183092401,0.0051204175766319,0.1900771638378502,0.010427997374855,0.2508270435284895,0.2570563331095712,0.23817855087524886,0.02364801951714288
0.1334135154048431,0.0322048425674438,0.1283057269615188,40,0.1356570399370652,0.1728245168924331,0.1327210921514483,0.1313450585607799,0.0125587135553359,0.1239756716540902,0.0024517698612825,0.287347446888104,0.0069901523610001,0.2731569974397415,0.28373006710483195,0.2604437484670477,0.021576525279619792
0.1334973132891659,-0.1969611942768097,0.1292856494046395,50,0.1363811834122998,0.0614783018827438,0.1348307388852992,0.1324046483620755,-0.2677399814128876,0.1233766323259726,0.0040498711319478,0.3936897229220195,0.0084305145879149,0.27779134748025364,0.28877345473740157,0.2720893394833377,0.017345757312255267
0.134905325751086,0.1934272527694702,0.136074582101407,75,0.1367999539492489,0.2680274546146393,0.1408031347431502,0.1343044911371058,0.1155823618173599,0.1323541113128845,0.0023629315123789,0.0997589284482042,0.0048571602651,0.296869605819147,0.3067102576535196,0.2857931536875238,0.010531519382450935


==> data/Final_Predictions_Rsq_celebA_Alternate.csv <==
ITA_Approx_Affine,MTGNet,BSPlines_Ridge,KNN,RandomForest,Training_Samples,ITA_Approx_Affine_rsq_upper,MTGNet_rsq_upper,BSPlines_Ridge_rsq_upper,KNN_rsq_upper,RandomForest_rsq_upper,ITA_Approx_Affine_rsq_lower,MTGNet_rsq_lower,BSPlines_Ridge_rsq_lower,KNN_rsq_lower,RandomForest_rsq_lower,ITA_Approx_Affine_rsq_std,MTGNet_rsq_std,BSPlines_Ridge_rsq_std,KNN_rsq_std,RandomForest_rsq_std,BOOST_BSplines_Ridge_Ridge,BOOST_KNN_Ridge,BOOST_RandomForest_Ridge,BOOST_BSplines_Ridge_XGB,BOOST_KNN_XGB,BOOST_RandomForest_XGB,BOOST_BSplines_Ridge_Ridge_upper,BOOST_KNN_Ridge_upper,BOOST_RandomForest_Ridge_upper,BOOST_BSplines_Ridge_XGB_upper,BOOST_KNN_XGB_upper,BOOST_RandomForest_XGB_upper,BOOST_BSplines_Ridge_Ridge_lower,BOOST_KNN_Ridge_lower,BOOST_RandomForest_Ridge_lower,BOOST_BSplines_Ridge_XGB_lower,BOOST_KNN_XGB_lower,BOOST_RandomForest_XGB_lower,BOOST_BSplines_Ridge_Ridge_std,BOOST_KNN_Ridge_std,BOOST_RandomForest_Ridge_std,BOOST_BSplines_Ridge_XGB_std,BOOST_KNN_XGB_std,BOOST_RandomForest_XGB_std
0.1147112293541391,-0.863481092453003,0.0942292580894207,0.0716158552251484,0.0949724592183103,10,0.1315050881542984,-0.4580510854721069,0.0985072446428692,0.0968266211056054,0.122048427491107,0.1015068675962878,-0.9117386341094972,0.0874240154601169,0.0458220035744485,0.0702938332802683,0.0223324661895174,0.611956392117773,0.0239710809955937,0.0312353014270586,0.0393728624220265,0.2260959372612753,0.19818112877729088,0.19666766530446636,0.1968006816035169,0.1717338202259323,0.1900422391091765,0.2468168515260423,0.23629277404987287,0.23510068848608578,0.19533944162730077,0.18160918031501644,0.23209374733183957,0.1936264936460607,0.14258296603870324,0.1591516489045264,0.1686209658247353,0.12845859129578108,0.14665012836757538,0.04967317272735704,0.0688762454617162,0.058041544362299496,0.0435588535166309,0.06193104250702017,0.05630415783449968
0.1281621899467005,-1.323790192604065,0.1233227367089211,0.0950661430269952,0.1089249307027605,20,0.1353439815296139,-0.1464729309082031,0.1317765298088405,0.1012330136943666,0.1205466257131663,0.1219035440884862,-0.8848862648010254,0.12215617988367,0.0914628600627109,0.0995684714734578,0.009502545035549,2.1259037125355587,0.011611180218539,0.0060810379843616,0.0173579566909336,0.2474633135071508,0.24727187298334885,0.24248162443835128,0.22823033345448832,0.2299936028903986,0.21945758080269798,0.2763144197111363,0.2718567713684279,0.2682195779653817,0.233187853589508,0.2245747905985829,0.2170762195178661,0.2175366298252535,0.21929786121713568,0.21072043251230746,0.20655027336398202,0.2071935986014541,0.20448590116920573,0.0460941651862948,0.03911345495908809,0.03684324277908425,0.048327520421211,0.041524480028262395,0.029367141018632876
0.1297574505509179,-0.0702388525009155,0.1205243859350654,0.1140948193509371,0.1231591041796761,30,0.1336697654249186,0.0003025531768798,0.1264649391185572,0.1272610255506142,0.1295212590995831,0.1250340645178514,-0.0660665035247802,0.1209580137026782,0.1026449256404901,0.1151914976027291,0.0043719153909528,0.2120511693253858,0.0117843952634515,0.0145154202231873,0.016243977258026,0.2527693111413745,0.24489267085858502,0.2644496435149667,0.23103018813230655,0.22362801492710138,0.2430851289997246,0.2575137917479287,0.2638418802248429,0.27618374507114135,0.23763331449696487,0.239690271351806,0.2712138369103707,0.23302776822195714,0.21497215879694537,0.26050271561358046,0.213231630431038,0.19210055561672237,0.219218804564997,0.02962204819748003,0.0362106125452032,0.03291304273277425,0.033563094679850136,0.04131913189824006,0.03806092509739506
0.1320164234870742,0.1242115378379821,0.1306090372258314,0.1229266905273662,0.1222466516926114,40,0.133457438214584,0.1745784878730774,0.132757610844867,0.1329449864509759,0.1395259453821082,0.1312456776182627,0.0466789603233337,0.1322426192112593,0.1111458322422092,0.1277364874031575,0.0015305156814184,0.0971688493002972,0.0047390764028554,0.0109814399602581,0.0243207823734849,0.27367688110095323,0.26495302597134296,0.26752714996062643,0.2531592745971419,0.2355948033178676,0.2456691611242483,0.28373006710483195,0.2771352302987853,0.29411419092251156,0.25763414905892307,0.24427845005678506,0.27900762273947444,0.2604437484670477,0.24764144813777716,0.25875263563399364,0.24068801328711925,0.21316198746525505,0.22111484563280304,0.026520951625502658,0.02691352478559793,0.04041217588392703,0.03388363176800939,0.03511290567425183,0.042315569217939435
0.1338514602566503,-0.2686935186386108,0.1297686623623719,0.1257919922536663,0.1226354702778135,50,0.1353777182300476,0.0762338638305664,0.1337292617896084,0.1391462417476542,0.1304219586252643,0.1323464188949107,-0.2860746383666992,0.1253806329366636,0.1154417913418902,0.1126888613591071,0.0018449591235565,0.5270701847518559,0.0048424691814144,0.012191986519422,0.0131133923879489,0.2750767403862276,0.27586147568209185,0.26710473242482224,0.26578808027676876,0.2633515333977728,0.2526627519849847,0.29386066691315665,0.2942119840789343,0.2836285493283781,0.28231309788020253,0.2784607091877471,0.2657050174671352,0.2589319961048462,0.26785435927600015,0.2509075018735566,0.25728299594303816,0.25304333279167085,0.24050035723451332,0.021352901484755323,0.0261605614679793,0.018446762120431677,0.019341119397896695,0.024830094810760792,0.019347874040471932
0.133804693799659,0.1230648159980773,0.1348509206960299,0.1322949673131261,0.1333203619618978,75,0.1356127001722772,0.2301867604255676,0.1349673778602761,0.1443957429926782,0.1374637024003797,0.1322676993436033,0.0518561005592346,0.1338297262209367,0.1339997760679618,0.1251678053376178,0.0027278061113933,0.0897036766015605,0.004058412161736,0.0158134363142044,0.0086671801429564,0.29890314725188016,0.28691662658880873,0.2965793413431188,0.28606336512652725,0.27382464378318283,0.29322508468252123,0.3081048138604266,0.2942007077559329,0.30214969536056013,0.2896487916655386,0.2813488425091363,0.2989260740073642,0.2881955043065655,0.2890520850132604,0.2945479596692323,0.28330541646835683,0.271109339002092,0.28462537744693384,0.011223271014429964,0.015329399569801661,0.00785289072856346,0.010617553501486918,0.011694155182905274,0.010987075267161112


==> data/Final_Predictions_Rsq_chemical.csv <==
ITA_Approx_Affine,MTGNet,BSPlines_Ridge,Training_Samples,ITA_Approx_Affine_rsq_upper,MTGNet_rsq_upper,BSPlines_Ridge_rsq_upper,ITA_Approx_Affine_rsq_lower,MTGNet_rsq_lower,BSPlines_Ridge_rsq_lower,ITA_Approx_Affine_rsq_std,MTGNet_rsq_std,BSPlines_Ridge_rsq_std,BOOST_BSplines_Ridge_Ridge,BOOST_BSplines_Ridge_Ridge_upper,BOOST_BSplines_Ridge_Ridge_lower,BOOST_BSplines_Ridge_Ridge_std
-0.3212557010547751,-2.5021270275115968,-0.4005072211949455,5,-0.1613334042144028,-2.0160446763038635,-0.2489711226005426,-0.4323406855546359,-2.6584333181381226,-0.4641949482656912,0.2112107873768791,0.7035288202663754,0.2247249129809626,-0.32849361349234,-0.1789366051558119,-0.36339509368045125,0.2305843208708629
-0.1813888667610856,-0.9535908341407776,-0.1617481541965399,10,-0.0451578602891795,-0.4803251028060913,-0.0584258831506359,-0.2578525747793518,-1.40070903301239,-0.2242239563412908,0.1665322812349549,0.6146999317845117,0.1387469522970837,-0.0025468805221481442,0.0735290608769079,-0.026931817752060352,0.1634726942340323
-0.0628033207330682,-0.4186910986900329,-0.0465503451099844,20,0.0179201589415642,-0.2663514316082001,0.0348644259429254,-0.1153107792038389,-0.4965965449810028,-0.0831582423845661,0.1054139595230945,0.3085506160804399,0.1099248854861007,0.1633265041789786,0.2627296794759891,0.09495729436710924,0.1354243606759989
-0.0079109740923526,0.0710237503051757,0.0062468324086663,30,0.0299850609260075,0.1403820067644119,0.0490233145517632,-0.0382157292857147,0.0142263770103454,-0.0291909697863896,0.0668110181089772,0.1170523884615109,0.0693237933965174,0.29508970491652764,0.35430482785052353,0.25057910521365906,0.07018776491621975
0.0121316730773856,0.0475108444690704,0.0329578043800962,40,0.0294469662474067,0.1481752544641494,0.0603023101103873,-0.0129692086220355,0.017257198691368,0.0146488778596255,0.0446513076331917,0.1379293856278776,0.0541183039822666,0.3331290787197362,0.3729963742715828,0.29585975331082337,0.07408267442512634
0.0205990600951827,0.1745887398719787,0.052301526377665,50,0.038626322793664,0.2528520077466964,0.0874935355962529,0.0006343559220875,0.1146412193775176,0.0145720216976157,0.0489336223520147,0.0940568017123428,0.0673812390262059,0.36819264459545065,0.3918019734029863,0.32985460266104183,0.053688047797349446
0.0303748620576445,0.338363391160965,0.0709828059394627,75,0.0542947305964195,0.3865255713462829,0.0927079080892027,0.0219838107878109,0.2975944727659225,0.0547500547608994,0.0353641926868714,0.0520667691648017,0.0391920635364317,0.4245009266068956,0.42900490924665774,0.41879228399963886,0.020285701695776724


==> data/Final_Predictions_Rsq_chemical_Alternate.csv <==
ITA_Approx_Affine,MTGNet,BSPlines_Ridge,KNN,RandomForest,Training_Samples,ITA_Approx_Affine_rsq_upper,MTGNet_rsq_upper,BSPlines_Ridge_rsq_upper,KNN_rsq_upper,RandomForest_rsq_upper,ITA_Approx_Affine_rsq_lower,MTGNet_rsq_lower,BSPlines_Ridge_rsq_lower,KNN_rsq_lower,RandomForest_rsq_lower,ITA_Approx_Affine_rsq_std,MTGNet_rsq_std,BSPlines_Ridge_rsq_std,KNN_rsq_std,RandomForest_rsq_std,BOOST_BSplines_Ridge_Ridge,BOOST_KNN_Ridge,BOOST_RandomForest_Ridge,BOOST_BSplines_Ridge_XGB,BOOST_KNN_XGB,BOOST_RandomForest_XGB,BOOST_BSplines_Ridge_Ridge_upper,BOOST_KNN_Ridge_upper,BOOST_RandomForest_Ridge_upper,BOOST_BSplines_Ridge_XGB_upper,BOOST_KNN_XGB_upper,BOOST_RandomForest_XGB_upper,BOOST_BSplines_Ridge_Ridge_lower,BOOST_KNN_Ridge_lower,BOOST_RandomForest_Ridge_lower,BOOST_BSplines_Ridge_XGB_lower,BOOST_KNN_XGB_lower,BOOST_RandomForest_XGB_lower,BOOST_BSplines_Ridge_Ridge_std,BOOST_KNN_Ridge_std,BOOST_RandomForest_Ridge_std,BOOST_BSplines_Ridge_XGB_std,BOOST_KNN_XGB_std,BOOST_RandomForest_XGB_std
-0.2043904569472397,-0.726642111937205,-0.1705902915942255,-0.1856117519374275,-0.1733180892276607,10,-0.0513325954852741,-0.4530931711196899,-0.0584258831506359,-0.0778901434751769,-0.1038050631256991,-0.3159699195040286,-0.8705573081970215,-0.2182494160445485,-0.2572857926252485,-0.1905309264326286,0.1903923405691977,0.5523226668708774,0.1650099726853238,0.1520375370577551,0.1615192209308164,-0.028858817889678562,-0.027325330881369098,-0.03016404626127386,-0.03440949435307695,-0.03617942729268311,-0.03391919438654863,0.08384679940408858,0.08353427566140866,0.07735061798995838,0.09243894059074265,0.0878644209737342,0.11422821887073495,-0.0339808190988236,-0.030500452145426675,-0.03250306165619415,-0.024144129699508424,-0.05797533344557025,-0.0595604250897965,0.20293325648560917,0.19715448242156944,0.18990416542595745,0.200332435109702,0.1925460031613194,0.19574356967133005
-0.0829018588536616,-0.4329882661501567,-0.0615709200601957,-0.0621378952943033,-0.0631606260891829,20,-0.0209984815470254,-0.3133131563663482,0.0348644259429254,0.0131207155454749,0.0223215671516475,-0.1809305383541191,-0.4965965449810028,-0.1793741375056001,-0.1800372793931451,-0.179675259912099,0.1167247290227142,0.2912649915487407,0.1322920158424655,0.1273672058985978,0.1246934411728703,0.14374462246288808,0.1568181950550582,0.15844490768513267,0.17551383594083633,0.178266445875263,0.18908068818280743,0.2582822739278132,0.2600174611061862,0.2544943464710864,0.32479842428176614,0.3000222407374836,0.28860330656022165,0.09342828458193914,0.08684122455688832,0.10283620822702486,0.08150417518310878,0.10384131920154775,0.1044628951672738,0.1556164241296172,0.13235174886129805,0.16775974233344557,0.16991740957944643,0.15078806917429752,0.17014684316994041
-0.028536708496699,0.0603100260098775,-0.0162843764923828,0.0029229971781348,-0.0137035253711005,30,-0.015400375048835,0.1385112553834915,0.0207883223018841,0.0199005725083165,0.0171600452283078,-0.0459531396979702,0.0142263770103454,-0.0437137153508536,-0.0300203507440007,-0.0518374919201787,0.0772883050315877,0.1307803756017796,0.0796269515685694,0.0690849268932161,0.0930924333728817,0.2697452275820171,0.2868680564416874,0.27857005215561703,0.3317176674619185,0.33228970088296167,0.33477751261586053,0.32094797827441,0.31114305211324567,0.34539784276650987,0.41600047221077324,0.385185707123412,0.435352966609504,0.21178318125421275,0.2492624220089447,0.20561325251700535,0.24033946417262977,0.263255399912827,0.23026755530152798,0.07129616272812314,0.049737478075500045,0.07875487814941327,0.09125714516528169,0.07121577272172343,0.11734612786722061
0.0075196659930744,0.0072536269823709,0.0174256257982566,0.0297383512926071,0.0338184747475962,40,0.0225324368153071,0.1028945744037627,0.0555405779056559,0.0513874933935507,0.047634665000467,-0.0270205208635412,-0.1183575689792633,-0.0406952872211001,-0.0094208630864034,-0.0070792933952922,0.0544754996469481,0.1587526270999879,0.0646141982714034,0.0601440059407845,0.0584378569629691,0.32317610395481783,0.3325052961745347,0.3475897154896627,0.395479364483255,0.38172395961913413,0.4042921579857679,0.3677585098492059,0.3815059227362179,0.38409715678034667,0.45857859891543773,0.4283888379998447,0.46184356098797125,0.29845433849666814,0.29330242240253523,0.339610116601636,0.35285824104627095,0.3579142764707965,0.3940153918832875,0.07700712560374288,0.06261636515960571,0.06858853050119884,0.07611423463192529,0.06897668892090929,0.08183074552463208
0.0062231742818982,0.1704293986161549,0.0310722077591743,0.0419094335450855,0.0353222356808599,50,0.0288312881646244,0.2487076073884964,0.0802817081783033,0.0713151468038394,0.0720053713722313,-0.0300428783247288,0.1146412193775176,-0.0026712236869707,0.0224737141961009,0.0215873714808667,0.0570613427230586,0.0900832715180691,0.078439801671757,0.0622103057067255,0.0790539347874736,0.3568190801919959,0.3655490049560753,0.36816868730569174,0.431560171427235,0.44012054401562867,0.43863055877981494,0.38683368560152054,0.38240235543647993,0.40143963648374603,0.47097952326914794,0.472100755623179,0.48209062106638134,0.3188093617151232,0.3525985772196246,0.31925868805011803,0.3826562704619433,0.419165473829094,0.3842498936160141,0.06025065505262514,0.051865046873707576,0.06178274738253077,0.05839399987598127,0.04817543706234552,0.06249731867130819
0.0232588034601529,0.3467828432718913,0.0626554883008444,0.0455461325388734,0.067664175614086,75,0.0491132859763352,0.3915411233901977,0.0801394820296999,0.0715322573453744,0.0862747807048582,-0.0100043811898727,0.3050269782543182,0.0294924688109919,0.010842480064551,0.0440441888514807,0.0413664996018783,0.057088153791126,0.0425811450318266,0.0456104734845384,0.033192450004186,0.4218714872134591,0.40786381436344454,0.429557840946122,0.4949192666469058,0.47874864924780747,0.5012430793651819,0.42900490924665774,0.4330654570554673,0.44670048243220783,0.5096651905474161,0.49980462878601667,0.5058891686383256,0.4212752993194102,0.41152594187910424,0.41520749946026103,0.48143121702393826,0.47877356748849875,0.4952034849232571,0.0203223109647631,0.03883408341405064,0.01704016507782796,0.01622153473242096,0.03388491814201201,0.008238481995072405


==> data/ITA_runtime.csv <==
CelebA,ETTm1,Chemical,Method,Ridership
4.69,6.88,1.402,Inter-Task Affinity \cite{fifty2021efficiently},3.88
2.51,2.02,1.271,Task Affinity (ours),1.417

